Decoherence in Neutrino Oscillation at the ESSnuSB Experiment

Neutrino oscillation experiments provide a unique window in exploring several new physics scenarios beyond the standard three flavour. One such scenario is quantum decoherence in neutrino oscillation which tends to destroy the interference pattern of neutrinos reaching the far detector from the source. In this work, we study the decoherence in neutrino oscillation in the context of the ESSnuSB experiment. We consider the energy-independent decoherence parameter and derive the analytical expressions for P$_{\mu e}$ and P$_{\mu \mu}$ probabilities in vacuum. We have computed the capability of ESSnuSB to put bounds on the decoherence parameters namely, $\Gamma_{21}$ and $\Gamma_{32}$ and found that the constraints on $\Gamma_{21}$ are competitive compared to the DUNE bounds and better than the most stringent LBL ones from MINOS/MINOS+. We have also investigated the impact of decoherence on the ESSnuSB measurement of the Dirac CP phase $\delta_{\rm CP}$ and concluded that it remains robust in the presence of new physics.

==> Figure/chisq_gamma21_systm02_360.dat <==
1	0.00110346
6	0.0395623
11	0.132429
16	0.279035
21	0.478712
26	0.730802
31	1.03465
36	1.3896
41	1.79502
46	2.25025
51	2.75468
56	3.30766
61	3.90858
66	4.55683
71	5.25178
76	5.99283
81	6.77939
86	7.61085
91	8.48664
96	9.40617
101	10.3689
106	11.3741
111	12.4214
116	13.5102
121	14.6399
126	15.8099
131	17.0198
136	18.269
141	19.5569
146	20.8831
151	22.247
156	23.6481
161	25.0859
166	26.5599
171	28.0696
176	29.6145
181	31.1941
186	32.808
191	34.4557
196	36.1367
201	37.8505
206	39.5967
211	41.3749
216	43.1846
221	45.0254
226	46.8967
231	48.7983
236	50.7297
241	52.6904
246	54.6801
251	56.6983
256	58.7447
261	60.8189
266	62.9204
271	65.0489
276	67.2041
281	69.3854
286	71.5927
291	73.8255
296	76.0835
301	78.3663
306	80.6737
311	83.0052
316	85.3606
321	87.7395
326	90.1417
331	92.5668
336	95.0145
341	97.4847
346	99.9769
351	102.491
356	105.027
361	107.584
366	110.162
371	112.761
376	115.38
381	118.021
386	120.681
391	123.361
396	126.062
401	128.782
406	131.521
411	134.28
416	137.058
421	139.856
426	142.672
431	145.507
436	148.361
441	151.234
446	154.125
451	157.034
456	159.962
461	162.909
466	165.873
471	168.856
476	171.856
481	174.875
486	177.911
491	180.965
496	184.037

